MOND simulation suggests the origin of some peculiarities in the Local Group

(abridged) The Milky Way (MW) and Andromeda (M31) galaxies possess rotating planes of satellites. Their formation has not been explained satisfactorily yet. It was suggested that the MW and M31 satellites are ancient tidal dwarf galaxies, which could explain their configuration. This suggestion gained support by an analytic backward calculation of the relative MW-M31 orbit in the MOND modified dynamics paradigm by Zhao et al. (2013) implying their close flyby 7-11 Gyr ago. Here we explore the Local Group history in MOND in more detail using a simplified first-ever self-consistent simulation. We note the features induced by the encounter in the simulation and identify their possible real counterparts. The simulation was set to approximately reproduce the observed MW and M31 masses, effective radii, separation, relative velocity and disk inclinations. We used the publicly available adaptive-mesh-refinement code Phantom of RAMSES. In the simulation, matter was transferred from the MW to M31 along a tidal tail. The encounter induced formation of several structures resembling the peculiarities of the Local Group. Most notably: 1) A rotating planar structure formed around M31 from the transferred material. It had a size similar to the observed satellite plane and was oriented edge-on to the simulated MW, just as the real one. 2) The same structure also resembled the tidal features observed around M31 by its size and morphology. 3) A warp in the MW developed with an amplitude and orientation similar to that observed. 4) A cloud of particles formed around the simulated MW, with the extent of the actual MW satellite system. The encounter did not end by merging in a Hubble time. The simulation thus demonstrated that MOND can possibly explain many peculiarities of the Local Group and, moreover, that non-merging galaxy encounters in MOND can produce tidal features in galaxies.

==> img/initial_conditions.txt <==
IPoR7
MW
sh = [-1.87449E02,       4.18751E01,      -1.03437E02];
velsh = [ 236.13357215,  -13.74534626,  124.83362381];

M31
sh = [7.03508E01, -1.57160E01, 3.88203E01];
velsh =[-88.4061418, 5.14613834, -46.7364209];


IPoR8
MW
sh = [-1.87449E02,       4.18751E01,      -1.03437E02];
velsh = [  221.62492452,  -16.31298137,  117.64188329];

M31
sh = [7.03508E01, -1.57160E01, 3.88203E01];
velsh =[ -82.97425191,   6.10743726, -44.04389133];


==> img/statecomp.txt <==
# real, simulated 
n_1 -- r_{12} [\degr], 111, 101
n_1 -- v_{12} [\degr], 66, 76
r_{12} -- v_{12} [\degr], 171, 171
n_1 -- n_2 [\degr], 120, 104
r_{12} -- n_2 [\degr], 102, 98
v_\mathrm{r} [\mathrm{km}\,\mathrm{s}^{-1}], -109.3, -109.9
v_\mathrm{t} [\mathrm{km}\,\mathrm{s}^{-1}], 17.0, 18.3

